Reconstructing Small Scale Lenses from the Cosmic Microwave Background Temperature Fluctuations

Cosmic Microwave Background (CMB) lensing is a powerful probe of the matter distribution in the Universe. The standard quadratic estimator, which is typically used to measure the lensing signal, is known to be suboptimal for low-noise polarization data from next-generation experiments. In this paper we explain why the quadratic estimator will also be suboptimal for measuring lensing on very small scales, even for measurements in temperature where this estimator typically performs well. Though maximum likelihood methods could be implemented to improve performance, we explore a much simpler solution, revisiting a previously proposed method to measure lensing which involves a direct inversion of the background gradient. An important application of this simple formalism is the measurement of cluster masses with CMB lensing. We find that directly applying a gradient inversion matched filter to simulated lensed images of the CMB can tighten constraints on cluster masses compared to the quadratic estimator. While the difference is not relevant for existing surveys, for future surveys it can translate to significant improvements in mass calibration for distant clusters, where galaxy lensing calibration is ineffective due to the lack of enough resolved background galaxies. Improvements can be as large as $\sim 50\%$ for a cluster at $z = 2$ and a next-generation CMB experiment with 1$\mu$K-arcmin noise, and over an order of magnitude for lower noise levels. For future surveys, this simple matched-filter or gradient inversion method approaches the performance of maximum likelihood methods, at a fraction of the computational cost.

==> Polarization_cut_out.txt <==
\subsection{Extension to Polarization}

%\ssf{We should probably use the formalism in the appendix of Lewis and King or Lewis and Challinor (2006), Section 11.3.1} 
Extending this formalism to polarization is straightforward, as the deflection in temperature caused by a cluster is the same as that for the Stoked parameters Q and U.  We can combine both the Stokes parameters into the polarization amplitude $P$ by,
\begin{equation}
%P(\bl\cdot\hat{n}) = \sqrt{Q^2(\bl\cdot\hat{n})+U^2(\bl\cdot\hat{n})}.
P \equiv Q + iU
\end{equation}
Working in terms of $P$ has the advantage over the standard $\bi{E}$ modes since it is scalar valued on the sky and, by virtue of its definition will have the same gradient statistics as Q and U. This means it will be deflected analogously to the temperature under the gradient approximation, i.e.
\begin{equation}
\tilde{P}( \mathbf{\nhat} ) = P( \mathbf{\nhat} ) + \nabla \phi (\mathbf{\nhat})\cdot \nabla P( \mathbf{\nhat} )
\end{equation}
\ssf{SIMO: make a note of equal E/B power so only need Q/U }
One can also show\footnote{We will assume that there are no primordial B modes that would contribute to $\bi{P}$. However, even if there are primordial B modes, at the small scales considered in the case of cluster lensing they wouldn't contribute appreciably to the noise.} that the power spectra in $P$ can be related directly to that for the standard E polarization mode in the small scale limit, i.e.
\begin{equation}
\lim_{\l \gg 1} C_{EE}(\l)=C_{PP}(\l),
\end{equation}
so the gradient in P will saturate at the same value as that for E. The equivalent matched filter from equation \ref{matched} with our estimate for $\hat{A}$ as 
\begin{equation}
\hat{A}=\int \Psi(\bi{\theta})\Delta P(\bi{\theta})d^2\theta.
\label{A_est}
\end{equation}

In practice, using polarization instead of temperature has some advantages and disadvantages. As shown in Figure \ref{fig_grad}, polarization's RMS gradient is an order of magnitude smaller, which will result in comparably smaller cluster lensing signals. However, as well discussed in the literature, (\cite{gibilisco1997polarization,hu2000reionization,challinor2000thermal}) polarization has significantly smaller foreground contributions on cluster scales. In addition, since there are two random gradients (for $Q$ and $U$) to work with so polarization cluster constrains will suffer less from random variations in the CMB gradient. Furthermore, in general the gradients of $Q$ and $U$ will not be parallel, allowing more complete reconstruction of the profile of the cluster perpendicular to a given fields gradient direction.

